Fair Recourse for All: Ensuring Individual and Group Fairness in Counterfactual Explanations

Explainable Artificial Intelligence (XAI) is becoming increasingly essential for enhancing the transparency of machine learning (ML) models. Among the various XAI techniques, counterfactual explanations (CFs) hold a pivotal role due to their ability to illustrate how changes in input features can alter an ML model's decision, thereby offering actionable recourse to users. Ensuring that individuals with comparable attributes and those belonging to different protected groups (e.g., demographic) receive similar and actionable recourse options is essential for trustworthy and fair decision-making. In this work, we address this challenge directly by focusing on the generation of fair CFs. Specifically, we start by defining and formulating fairness at: 1) individual fairness, ensuring that similar individuals receive similar CFs, 2) group fairness, ensuring equitable CFs across different protected groups and 3) hybrid fairness, which accounts for both individual and broader group-level fairness. We formulate the problem as an optimization task and propose a novel model-agnostic, reinforcement learning based approach to generate CFs that satisfy fairness constraints at both the individual and group levels, two objectives that are usually treated as orthogonal. As fairness metrics, we extend existing metrics commonly used for auditing ML models, such as equal choice of recourse and equal effectiveness across individuals and groups. We evaluate our approach on three benchmark datasets, showing that it effectively ensures individual and group fairness while preserving the quality of the generated CFs in terms of proximity and plausibility, and quantify the cost of fairness in the different levels separately. Our work opens a broader discussion on hybrid fairness and its role and implications for XAI and beyond CFs.

==> Files/EF-ECR_Entropy.csv <==
Wall time,Step,Value
1734703228.802403,522,0.9325846433639526
1734703296.42277,778,0.9325722533464432
1734703308.669538,822,0.9325677385538818
1734703316.876265,852,0.9325823576705606
1734703329.332151,910,0.9326658731201954
1734703339.033612,948,0.9327894279432465
1734703345.720602,975,0.9329505036201883
1734703355.100884,1011,0.9331592843509887
1734703366.326998,1056,0.9334152112354128
1734703374.500679,1088,0.9337139897644064
1734703386.934127,1130,0.9340764160190069
1734703395.208202,1159,0.9344819452224049
1734703405.993002,1199,0.9349503955770119
1734703416.9199512,1241,0.9354876513601285
1734703424.099187,1270,0.9360756063604689
1734703434.428148,1311,0.9367411677264785
1734703444.186767,1349,0.9374801649155713
1734703452.893556,1385,0.9382912341589713
1734703459.716748,1414,0.9391594769274999
1734703468.443864,1452,0.9401039836314549
1734703474.9162629,1480,0.9411047803083752
1734703482.7769332,1514,0.9421755997524754
1734703491.1809778,1550,0.9433214735532965
1734703496.842004,1575,0.9445167171147903
1734703503.182115,1602,0.9457661213727299
1734703509.825807,1629,0.9470700538893785
1734703518.3294551,1659,0.9484357486324057
1734703527.852412,1697,0.9498838668968043
1734703536.017801,1723,0.9513852093096805
1734703547.020125,1760,0.9529640173920841
1734703554.464889,1786,0.9545952298769163
1734703561.548717,1813,0.9562823821540836
1734703567.805687,1840,0.9580233724106334
1734703573.9188092,1866,0.9598165200186806
1734703581.092888,1895,0.9616687000595402
1734703590.879376,1934,0.9636044242281573
1734703600.926199,1972,0.9656215522296591
1734703610.3102982,2002,0.9677029525776035
1734703617.445704,2032,0.9698509050569565
1734703623.51566,2056,0.9720500851468068
1734703632.077007,2091,0.9743293118548237
1734703637.170727,2115,0.9766607078027213
1734703644.155946,2149,0.9790725264103142
1734703650.533876,2179,0.9815542089328341
1734703657.333767,2210,0.9841107162285095
1734703668.587457,2264,0.9868102075940376
1734703675.7469451,2295,0.9895869299048757
1734703681.331566,2321,0.992426070298076
1734703686.3970702,2345,0.9953200872358616
1734703692.2980611,2371,0.9982751609224927
1734703699.3761,2402,1.0013053758275665
1734703704.70301,2428,1.0043969893073537
1734703715.5537531,2468,1.0075954600073318
1734703726.274573,2511,1.0109158980725144
1734703737.139494,2564,1.014391487115477
1734703748.668813,2614,1.018013414887076
1734703753.9349692,2638,1.0216970013198734
1734703775.76844,2723,1.025649110156734
1734703782.0611572,2747,1.0296642028093805
1734703796.068598,2807,1.0338720944113005
1734703812.407754,2871,1.038288516228749
1734703817.740927,2896,1.042772699210273
1734703864.297149,3075,1.0479063176802403
1734703884.277034,3161,1.053353131192242
1734703915.2633002,3310,1.0593828869615278
1734703929.625748,3379,1.0656741299421102
1734703937.104414,3411,1.0720720612008927
1734703977.971332,3597,1.0792615339541993
1734704009.318586,3741,1.0870886716999253
1734704029.32223,3838,1.0953453903783215
1734704063.4652412,4003,1.10438598143676
1734704264.9102662,4847,1.118229437300374
1734704291.6317608,4950,1.1326825072235525
1734704560.0032132,6073,1.1558398239431111
1734704565.481979,6099,1.1791203758571784
1734704571.078018,6126,1.202531877134936
1734704576.476112,6151,1.226055698652887
1734704583.061067,6177,1.2497025798504795
1734704589.472943,6203,1.273474032123041
1734704595.301701,6231,1.2973877836932304
1734704601.026796,6257,1.3214244930367882
1734704606.930994,6285,1.3456039230008034
1734704612.272668,6311,1.3699087326704673
1734704618.404075,6340,1.3943669101451155
1734704624.172808,6368,1.4189691865791922
1734704631.833166,6401,1.443761335485011
1734704637.885908,6430,1.4687082707280572
1734704644.492468,6460,1.4938212942776763
1734704649.809282,6486,1.5190654174625076
1734704655.7032378,6514,1.5444639243939022
1734704679.367197,6608,1.5706606244710293
1734706790.800595,14293,1.7481639001755787
1734706807.3489642,14355,1.9257110559859802
1734706819.397411,14398,2.1031613009074666
1734706835.7523189,14448,2.2806236857786617
1734706852.744902,14500,2.457987447385169
1734706864.9871528,14542,2.635060169602589
1734706876.299322,14582,2.8118732148544296
1734706886.219156,14623,2.988412374781134
1734706899.27871,14673,3.164845835520754
1734706908.609898,14709,3.3410272406510115
1734706920.4231591,14755,3.5170444440778836
1734706931.766065,14798,3.692843106287426
1734706941.448992,14836,3.8683502767117997
1734706952.5874612,14879,4.043845809416375
1734706965.375929,14922,4.219291272294342
1734706980.581001,14965,4.394472796737313
1734706989.281114,15000,4.56888936402804
1734707000.1230762,15039,4.742449374300185
1734707009.546634,15076,4.915173723345433
1734707022.362074,15123,5.086926017875678
1734707034.351305,15170,5.257751210631758
1734707045.4417531,15212,5.42750150181981
1734707059.8332102,15266,5.596097465227459
1734707072.185292,15311,5.763605449886185
1734707084.0670872,15355,5.930167328337438
1734707094.428617,15394,6.095713063045849
1734707106.5595038,15439,6.2603017699169
1734707120.207392,15489,6.423851297139093
1734707133.33058,15539,6.586321293125321
1734707151.452606,15590,6.7478154221333275
1734707165.873197,15631,6.908260858114701
1734707177.5116448,15675,7.0676999233919995
1734707188.5529442,15718,7.226159832283341
1734707199.7412322,15762,7.383562320170264
1734707212.391125,15810,7.539979107110673
1734707226.0329862,15863,7.695553633267014
1734707241.8646028,15924,7.850603048633394
1734707259.759238,15973,8.004924023258392
1734707274.498442,16022,8.158648335026864
1734707287.890997,16071,8.31149881588591
1734707299.502974,16115,8.463476726011804
1734707321.796009,16200,8.614662302586822
1734707338.425285,16264,8.764936921982091
1734707354.905496,16328,8.914170785345814
1734707366.8500009,16374,9.062544744193744
1734707389.821151,16456,9.21004568395544
1734707403.5908742,16498,9.356774824889913
1734707418.8263428,16556,9.502649336995933
1734707437.379586,16629,9.647570134195231
1734707453.8080351,16692,9.791726826218348
1734707470.934329,16759,9.934809360300147
1734707486.7206972,16821,10.077430654990344
1734707504.0251892,16888,10.219519526343078
1734707524.272238,16968,10.36140362960858
1734707543.333854,17042,10.503185173472255
1734707567.212806,17136,10.643914410568762
1734707595.1357598,17245,10.783435832015673
1734707610.817852,17307,10.921964713036258
1734707631.71038,17369,11.06015434320643
1734707651.047353,17426,11.197724875048747
1734707671.03238,17500,11.334011107240887
1734707687.302269,17565,11.470057917244233
1734707703.858942,17629,11.6049284871856
1734707724.39667,17707,11.739243112480384
1734707742.836014,17779,11.87361025141017
1734707761.791938,17851,12.008041581409223
1734707791.80608,17965,12.143312824460429
1734707807.228977,18025,12.278450256614983
1734707825.91262,18097,12.41351670741931
1734707848.49554,18181,12.548656059764783
1734707865.154955,18245,12.68370590080385
1734707880.695428,18305,12.818681631706326
1734707896.805898,18367,12.953862286658145
1734707917.1351218,18445,13.08904693182886
1734707931.897926,18503,13.22356952019828
1734707954.2634418,18588,13.358997139973997
1734707969.6692102,18649,13.494183488960406
1734707989.316979,18725,13.629864694013161
1734708006.3150542,18793,13.765980411894413
1734708022.89747,18859,13.902283642769511
1734708038.251644,18922,14.03884589017456
1734708048.710902,18967,14.175118011279107
1734708058.589417,19009,14.311138020587945
1734708079.590888,19093,14.447615739603657
1734708104.188891,19192,14.584531789933958
1734708121.276206,19261,14.720677257662755
1734708132.785811,19308,14.856146289587333
1734708145.721261,19362,14.990807399264884
1734708162.264297,19430,15.123869013971442
1734708174.5589771,19481,15.256533951585912
1734708184.422354,19522,15.388152988523538
1734708194.750591,19564,15.518684433511341
1734708207.257785,19616,15.649137562094518
1734708244.404022,19767,15.77889457508971
1734708255.756187,19813,15.90796616285269
1734708264.719616,19853,16.036688069861913
1734708275.0886998,19896,16.164739550014314
1734708293.698396,19974,16.29136816854842
1734708307.1437042,20030,16.41861255680114
1734708323.89839,20099,16.546026024778854
1734708343.971502,20181,16.673059669526786
1734708361.223829,20252,16.799472203210403
1734708375.233906,20310,16.924923694733412
1734708387.1074612,20360,17.04967337054075
1734708403.916512,20430,17.172992737452695
1734708422.034441,20505,17.296296207908497
1734708443.0772212,20591,17.418335616151182
1734708460.929578,20664,17.539296992879997
1734708472.76481,20713,17.65867543619929
1734708494.607784,20802,17.777314756314436
1734708511.2800782,20871,17.893763647010402
1734708538.9985511,20983,18.009015936258262
1734708557.4243782,21054,18.122394394784976
1734708573.370815,21116,18.233265481740496
1734708591.5643451,21185,18.341698153355228
1734708612.2579432,21263,18.447511253774973
1734708630.9274812,21335,18.551944935451655
1734708645.2508008,21390,18.65548495442674
1734708665.1704588,21467,18.759208071341618
1734708688.217012,21559,18.86298004703716
1734708709.918725,21646,18.96746077058127
1734708722.987592,21701,19.072535518882905
1734708745.765002,21794,19.178357419230384
1734708767.977378,21883,19.28570209758833
1734708782.3617868,21942,19.39468538367021
1734708795.821004,21996,19.5042406394606
1734708809.7689128,22052,19.613932456588007
1734708820.403473,22096,19.72392372646449
1734708831.501066,22140,19.834004688429093
1734708847.978742,22205,19.944681829141
1734708864.7791948,22268,20.05537426014422
1734708887.882727,22360,20.167266044239007
1734708898.783226,22405,20.27886665707201
1734708915.899862,22473,20.38963142336551
1734708934.8747451,22549,20.49915934428213
1734708949.100009,22605,20.60752982716277
1734708969.505025,22688,20.715766859118265
1734708989.0300632,22766,20.823363962475263
1734708997.020746,22801,20.93087008654106
1734709010.836181,22857,21.038424770074418
1734709029.6224902,22932,21.14521468662932
1734709042.092103,22985,21.25079539496497
1734709052.46683,23030,21.355363256369053
1734709066.3824909,23087,21.458220133782277
1734709161.038684,23468,21.557047464204672
1734709177.689365,23533,21.654858635727642
1734709191.059888,23588,21.75131243092791
1734709285.746648,23959,21.840772154478838
1734709342.7055218,24187,21.92708455576089
1734709354.82317,24238,22.011352369371245
1734709362.328355,24271,22.09424248023557
1734709372.902261,24316,22.176521492901536
1734709394.924893,24404,22.257069625793473
1734709417.8060648,24500,22.335261873947466
1734709441.917817,24598,22.412234169924407
1734709453.1103098,24647,22.488096831014484
1734709497.555668,24838,22.561731118740514
1734709510.572611,24894,22.634033089367513
1734709536.4698648,25006,22.705347482026145
1734709561.588311,25119,22.77627041731499
1734709602.056212,25299,22.84487817426772
1734709636.374401,25445,22.912074452952044
1734709679.45883,25585,22.976819176359893
1734709726.074054,25742,23.03885087866535
1734709748.028023,25809,23.100295608952198
1734709796.403858,25943,23.16052830754318
1734709818.592744,26002,23.22001756664023
1734709864.046047,26168,23.27745217729336
1734709890.7887511,26258,23.333937402521396
1734709907.205278,26313,23.389747249657958
1734709923.228895,26378,23.444787649151856
1734709949.195505,26484,23.498462949492524
1734709992.9866948,26644,23.549899296091496
1734710042.059874,26836,23.5992512781877
1734710053.2940931,26881,23.647381482825814
1734710078.0617511,26980,23.694460470492253
1734710105.251185,27059,23.740591020007468
1734710172.123966,27238,23.783307323025106
1734710197.3429592,27304,23.823833668947824
1734710223.370178,27383,23.863583833870297
1734710241.8511,27443,23.902034765027484
1734710273.9198642,27554,23.93929895948848
1734710293.682213,27623,23.97513648416125
1734710350.2985358,27786,24.008716106839934
1734710384.984288,27896,24.041218645995674
1734710422.595994,28006,24.071386745957223
1734710443.840876,28062,24.100393234621233
1734710470.934324,28153,24.12788338346888
1734710508.807317,28269,24.15321075388979
1734710553.9568782,28405,24.176615604279885
1734710601.507658,28567,24.19758048005487
1734710633.43521,28680,24.21634509916949
1734710674.288036,28808,24.233634278596128
1734710721.6752331,28980,24.24809608538308
1734710772.48049,29139,24.260686476538194
1734710813.157024,29283,24.272021794231794
1734712057.606813,33768,24.291327712329725
1734712789.4848971,36401,24.322923975989756
1734713000.0254788,37117,24.35576614321918
1734713417.8635478,38485,24.399203357882726


==> Files/EF-ECR_Rew.csv <==
Wall time,Step,Value
1734706908.609257,14709,1301.4840087890625
1734706920.42241,14755,1301.4944787597656
1734706931.7655098,14798,1301.7078042358398
1734706941.4484968,14836,1301.6677659884033
1734706952.586747,14879,1301.8920783187536
1734706965.375229,14922,1301.8859871254099
1734706980.580308,14965,1301.8732075764215
1734706989.2775092,15000,1301.5800455690164
1734707000.122496,15039,1301.2780146445762
1734707009.545991,15076,1301.2914747325055
1734707022.361344,15123,1301.2637003660398
1734707034.3480031,15170,1301.2467933428482
1734707045.4410398,15212,1301.2550749211384
1734707059.832747,15266,1301.2392136250521
1734707072.184574,15311,1301.2129213423173
1734707084.066474,15355,1301.1965221093628
1734707094.427708,15394,1301.241517337488
1734707106.5588422,15439,1301.1804327305194
1734707120.206203,15489,1301.143508774308
1734707133.3282502,15539,1301.1057834033618
1734707151.449019,15590,1301.0186354814375
1734707165.87251,15631,1301.008349028967
1734707177.511161,15675,1301.2432460074274
1734707188.547037,15718,1301.2252837621968
1734707199.7407732,15762,1301.2240306804342
1734707212.3874292,15810,1301.199419768161
1734707226.032314,15863,1301.1169458341515
1734707241.863977,15924,1302.322076424638
1734707259.758645,15973,1302.2710053185947
1734707274.4977942,16022,1302.2448357927526
1734707287.890529,16071,1302.2250168293565
1734707299.502322,16115,1302.1967864364535
1734707321.792692,16200,1303.7537382498233
1734707338.424744,16264,1303.8880709845128
1734707354.904714,16328,1303.7612801184175
1734707366.8493388,16374,1304.0117569168426
1734707389.820153,16456,1305.5229296308773
1734707403.589563,16498,1305.4788807544903
1734707418.825632,16556,1307.0071522496798
1734707437.378935,16629,1307.1784003072612
1734707453.807395,16692,1307.3143665483292
1734707470.933696,16759,1307.4206528144866
1734707486.7200398,16821,1307.5485263644666
1734707504.024524,16888,1307.7020315793377
1734707524.2715662,16968,1307.7791506678413
1734707543.3331652,17042,1309.1546391904596
1734707567.212172,17136,1311.868462671602
1734707595.135131,17245,1313.5374684745734
1734707610.811327,17307,1313.6244839265464
1734707631.709671,17369,1315.0368596927499
1734707651.046626,17426,1315.0924115059786
1734707671.029144,17500,1316.4276775764656
1734707687.3016691,17565,1317.690910566326
1734707703.858235,17629,1317.7558618122252
1734707724.396013,17707,1319.022492647228
1734707742.835368,17779,1319.0614376426308
1734707761.79128,17851,1320.3445635005796
1734707791.805415,17965,1321.954908148777
1734707807.228503,18025,1323.357689389555
1734707825.91127,18097,1323.334412788628
1734707848.4948852,18181,1324.6071782798824
1734707865.154272,18245,1324.5937859404428
1734707880.6948202,18305,1324.5859584326008
1734707896.805238,18367,1324.553968477181
1734707917.13444,18445,1325.709208821706
1734707931.897262,18503,1325.6554870948169
1734707954.262752,18588,1326.8853323703531
1734707969.668567,18649,1326.792128460712
1734707989.316344,18725,1326.7664276350893
1734708006.3144162,18793,1326.731893241551
1734708022.896814,18859,1326.770574064995
1734708038.250937,18922,1328.0046285782512
1734708048.7102349,18967,1327.957562028797
1734708058.5886238,19009,1327.6854168284308
1734708079.590143,19093,1327.5956427382716
1734708104.188101,19192,1330.1923462229984
1734708121.275422,19261,1330.0738724677997
1734708132.785023,19308,1329.7354140165592
1734708145.720258,19362,1329.6490498666278
1734708162.261163,19430,1329.5551789968677
1734708174.558208,19481,1329.1760969334616
1734708184.42148,19522,1328.8314062766271
1734708194.749773,19564,1328.5034816181578
1734708207.256993,19616,1328.4613862551012
1734708244.40317,19767,1332.3540026171595
1734708255.75556,19813,1332.292692815597
1734708264.71883,19853,1331.964775653066
1734708275.087623,19896,1331.6240280430197
1734708293.697679,19974,1331.5148177918863
1734708307.140405,20030,1331.4468693209988
1734708323.89752,20099,1332.5527106863824
1734708343.970616,20181,1333.6771933451437
1734708361.22316,20252,1334.797001001536
1734708375.228449,20310,1335.970020981755
1734708387.104309,20360,1335.8674203813123
1734708403.911115,20430,1336.963256675546
1734708422.033675,20505,1338.0460337767595
1734708443.076478,20591,1339.1364340346952
1734708460.928876,20664,1338.9112696455202
1734708472.7640698,20713,1338.83298702719
1734708494.606978,20802,1339.9393373326993
1734708511.279113,20871,1339.7080933734348
1734708538.99805,20983,1341.0712822150913
1734708557.423753,21054,1342.210509578487
1734708573.3701608,21116,1341.9848449123897
1734708591.5635269,21185,1341.741336795297
1734708612.257136,21263,1341.5296033589846
1734708630.926801,21335,1342.6166669445354
1734708645.2473972,21390,1342.4390500797774
1734708665.169854,21467,1344.784359286011
1734708688.216301,21559,1347.0567158884635
1734708709.918167,21646,1346.8124084952037
1734708722.986957,21701,1346.6364841172829
1734708745.764382,21794,1347.6062691784537
1734708767.976071,21883,1349.8345070237785
1734708782.361086,21942,1349.2555723539315
1734708795.820451,21996,1348.7240371382047
1734708809.767757,22052,1348.2074168840102
1734708820.402966,22096,1347.9654330472013
1734708831.49777,22140,1347.4179088436824
1734708847.978102,22205,1347.2522795599332
1734708864.7785249,22268,1347.0472372330837
1734708887.873112,22360,1349.2538254076278
1734708898.775525,22405,1348.7199675734735
1734708915.899225,22473,1349.775027419223
1734708934.874099,22549,1349.5024871059684
1734708949.099354,22605,1349.2567017368617
1734708969.50439,22688,1350.3891945339462
1734708989.029453,22766,1350.0815330573566
1734708997.020097,22801,1349.5667272482674
1734709010.835548,22857,1349.001179604691
1734709029.621863,22932,1349.9360078965349
1734709042.091442,22985,1350.6151182765539
1734709052.463365,23030,1350.051717337929
1734709066.376249,23087,1349.7445497739247
1734709161.038215,23468,1349.7825742468885
1734709177.688698,23533,1349.2858190610602
1734709191.0527291,23588,1348.741441095059
1734709285.740041,23959,1348.5200069087177
1734709342.704959,24187,1348.28410737674
1734709354.822521,24238,1347.7769560002382
1734709362.327884,24271,1346.9956268699234
1734709372.90161,24316,1346.2569401324743
1734709394.924298,24404,1347.1840802038057
1734709417.796973,24500,1346.7718390111427
1734709441.916682,24598,1349.0408503573594
1734709453.109629,24647,1348.2869616291764
1734709497.55487,24838,1348.0901418175722
1734709510.571771,24894,1347.521180096662
1734709536.4691682,25006,1347.2760378757735
1734709561.587401,25119,1346.812957672797
1734709602.055031,25299,1346.5932277542722
1734709636.373564,25445,1346.155465642745
1734709679.4582531,25585,1345.9255711425674
1734709726.073295,25742,1348.1605048842669
1734709748.0259268,25809,1347.6452596987053
1734709796.403287,25943,1347.3624570040622
1734709818.5920188,26002,1346.8707928832405
1734709864.045341,26168,1350.5933251887832
1734709890.787999,26258,1351.4219524837704
1734709907.204639,26313,1350.896172900339
1734709923.22835,26378,1350.3272307025857
1734709949.194859,26484,1349.7138485322787
1734709992.985489,26644,1350.6594602910966
1734710042.059298,26836,1352.9423957174824
1734710053.293508,26881,1352.113522297417
1734710078.058191,26980,1351.6179974260053
1734710105.2502809,27059,1351.301647774011
1734710172.122962,27238,1352.243321237677
1734710197.342011,27304,1352.0148882694407
1734710223.369431,27383,1351.6993695136994
1734710241.8503602,27443,1351.1187954962968
1734710273.9191449,27554,1350.8428077366464
1734710293.681404,27623,1350.573659444436
1734710350.2977412,27786,1350.3119133285072
1734710384.978104,27896,1352.432064458894
1734710422.5944462,28006,1353.4182943514145
1734710443.83988,28062,1352.8638208805564
1734710470.933623,28153,1353.9400227596414
1734710508.806302,28269,1353.645242893373
1734710553.956151,28405,1353.337870054283
1734710601.506987,28567,1352.9892313439746
1734710633.430872,28680,1353.9770587570972
1734710674.28741,28808,1356.1662176128857
1734710721.671642,28980,1355.8042050949598
1734710772.479317,29139,1355.4787228584635
1734710813.156308,29283,1356.4387757177694
1734712057.605855,33768,1356.0587983609823
1734712789.483683,36401,1357.0030907484663
1734713000.0246642,37117,1358.0838594015286
1734713417.8626409,38485,1357.3364107000914

